Topology-optimized distributed 3d anisotropic Raman emission

Topology optimization (TO) of 3D surface-enhanced Raman scattering (SERS) substrates faces challenges in managing field singularities and modeling orientation-averaged anisotropic molecules. We present 3D TO for manufacturable SERS substrates that maximize spatially averaged signals from randomly oriented, anisotropic molecules in both elastic and inelastic scattering. A new trace formulation provides a closed-form rotational average of anisotropic Raman tensors, which are not equivalent to isotropic molecules because of tensor nonlinearity. Optimized silver and Si3N4 devices show that lengthscale constraints are sufficient to suppress designs that rely on unphysical mathematical field divergences at sharp corners. Metallic designs deliver broadband enhancement and remain robust to typical Raman shifts, whereas dielectric designs yield narrower, quality-factor-limited gains that are inferior to metallic designs for quality factors below about 500. Our approach readily incorporates additional physics, such as a nonlinear damage model. Together, these results provide a practical route to improved manufacturable SERS substrates and extend naturally to other distributed-emitter design problems.

==> full-proof.txt <==

\appendix
\section{Derivation of Rotationally Averaged Anisotropic Correlation Term}
\label{sec:appendix-anisotropy}

It may be counter-intuitive that the rotation average of an anisotropic Raman molecule is \emph{not} mathematically equivalent to an isotropic molecule (although the practical performance turns out to be quite similar, as we showed in \secref{sec:anisotropy-impact}).  The reason for this is that the Raman polarizability $\alpha$ appears quadratically in the averaged power of \eqnref{eq:trace_objective}, leading to a nontrivial rotation average as derived in this Appendix.

    \subsection{Problem Statement}
    The polarizability $\alpha \in \mathbb{C}^{3\times3}$ is a complex symmetric matrix ($\alpha = \alpha^T$).  Rotating the molecule by a rotation matrix $Q$, i.e.~$Q\in\text{SO}(3)$~\cite{movassagh2010isotropic}, corresponds to a change of basis that transforms $\alpha$ to $Q\alpha Q^T$.  This $\alpha$ enters into the Raman power defined in \eqnref{eq:trace_objective} as $\alpha E E^\dagger \alpha^\dagger = \alpha E E^\dagger \alpha^*$, where $E \in \mathbb{C}^3$ is the pump electric field, and thus a rotation~$Q$ transforms this term into
    \begin{equation} M(Q) = Q\alpha Q^T (EE^\dagger) Q\alpha^* Q^T \, ,\end{equation}
    where $\alpha^*$ denotes the complex conjugate of $\alpha$, and $E^\dagger$ is the conjugate transpose. 
    
    If all orientations of the Raman molecule are equally likely, we therefore wish to compute the rotation average of $M(Q)$ over all possible $Q$.  More precisely, we want the expectation value
    \begin{equation} \widehat{M} = \E_{Q\in \text{SO}(3)}[M(Q)] \label{eq:Maverage}
    \end{equation}
    for rotations $Q$ drawn uniformly from $\text{SO}(3)$ according to the Haar measure (that is, with probability invariant under rotations)~\cite{mezzadri2006generate}.  As we will show below, this average $\widehat{M}$ can be expressed analytically in terms of $E$ and rotation-invariant properties of $\alpha$.
    
    If the rotation average were equivalent to some isotropic polarizability $\hat{\alpha} I$ for an ``average'' polarizability $\hat{\alpha}$, one would obtain $\widehat{M} = |\hat{\alpha}|^2 E E^\dagger$, but we show below that this is \emph{not} the case unless $\alpha$ is very special (if $\alpha_\perp = 0$ below).

    Although the following derivation is somewhat laborious, the final result is simple, and is easily checked by brute-force Monte-Carlo computation of $\widehat{M}$ from \eqnref{eq:Maverage}.
    
    \subsection{Integral Formula for Fourth Moments of \texorpdfstring{$Q$}{Q}}
    The $(k,\ell)$-th component of $\widehat{M}$ is given by
    \begin{align}
        (\widehat{M})_{k\ell} &= \E_Q \left[ \sum_{p,q} (Q\alpha Q^T)_{kp} (EE^\dagger)_{pq} (Q\alpha^* Q^T)_{q\ell} \right] \\
        &= \E_Q \left[ \sum_{p,q,a,b,c,d} Q_{ka} \alpha_{ab} (Q^T)_{bp} (EE^\dagger)_{pq} Q_{qc} (\alpha^*)_{cd} (Q^T)_{d\ell} \right] \\
        &= \sum_{p,q,a,b,c,d} \alpha_{ab} (EE^\dagger)_{pq} (\alpha^*)_{cd} \E_Q [ Q_{ka} Q_{pb} Q_{qc} Q_{\ell d} ]
        \label{eq:Mkl_initial}
    \end{align}
    where we used $(Q^T)_{bp} = Q_{pb}$ and $(Q^T)_{d\ell} = Q_{\ell d}$ since $Q$ is orthogonal.
    
    The evaluation of $\E_Q [ Q_{ka} Q_{pb} Q_{qc} Q_{\ell d} ]$ involves integrating a product of four matrix elements of $Q$ over $\text{SO}(3)$. Such integrals are well known in random matrix theory and can be expressed using Weingarten functions~\cite{collins2003moments, weingarten1978asymptotic}. The terms required for these integrals, such as $\E[Q_{ij}^4]$ or $\E[Q_{ij}^2 Q_{ik}^2]$, are calculable from the properties of the Haar measure. For instance, Table~IV in \citeasnoun{movassagh2010isotropic} lists expectation values for various products of components of a $\beta$-Haar distributed matrix $Q$, which are directly related to these calculations: for $\beta=1$ they correspond to the real orthogonal group $\text{O}(N)$, which is equivalent to our problem as discussed below.
    
    For $Q \in \text{SO}(3)$, the average over $\text{SO}(3)$ for products of four matrix elements is the same as the average over $\text{O}(3)$ (since the difference between a proper and improper rotation is merely an overall sign, which cancels). Denoting $g_1=k, g_2=p, g_3=q, g_4=\ell $ and $h_1=a, h_2=b, h_3=c, h_4=d$, the formula is given by Collins and Sniady for $\text{O}(N)$~\cite{collins2006integration}:
    \begin{align}
    \E_Q[Q_{g_1h_1}Q_{g_2h_2}Q_{g_3h_3}Q_{g_4h_4}] = \frac{1}{N(N-1)(N+2)} \left[
        \begin{aligned}
        &(N+1) \left( \delta_{g_1g_2}\delta_{h_1h_2}\delta_{g_3g_4}\delta_{h_3h_4} + \delta_{g_1g_3}\delta_{h_1h_3}\delta_{g_2g_4}\delta_{h_2h_4} \right. \\
        &\qquad \qquad \left. {} + \delta_{g_1g_4}\delta_{h_1h_4}\delta_{g_2g_3}\delta_{h_2h_3} \right) \\
        &\qquad {} - \left( \delta_{g_1g_2}\delta_{g_3g_4}[\delta_{h_1h_3}\delta_{h_2h_4}+\delta_{h_1h_4}\delta_{h_2h_3}] \right) \\
        &\qquad {}- \left( \delta_{g_1g_3}\delta_{g_2g_4}[\delta_{h_1h_2}\delta_{h_3h_4}+\delta_{h_1h_4}\delta_{h_2h_3}] \right) \\
        &\qquad {}- \left( \delta_{g_1g_4}\delta_{g_2g_3}[\delta_{h_1h_2}\delta_{h_3h_4}+\delta_{h_1h_3}\delta_{h_2h_4}] \right)
        \end{aligned}
    \right] \label{eq:weingarten_o3_4}
    \end{align}
    For $N=3$, the prefactor is $1/(3 \cdot 2 \cdot 5) = 1/30$, and $N+1=4$.
    
    Let $A_{mat}$ denote the matrix $\alpha$ and $C_{mat}$ denote $\alpha^*$. We define the following scalar rotation-invariant quantities from $\alpha$:
    \begin{itemize}
        \item $S_1 = \Tr(\alpha)\Tr(\alpha^*) = |\Tr(\alpha)|^2$.
        \item $S_2 = \Tr(\alpha\alpha^\dagger) = \Tr(\alpha\bar{\alpha})$. (Since $\alpha$ is symmetric, $\alpha^\dagger = \bar{\alpha}^T = \bar{\alpha}$).
    \end{itemize}
    The sums over $a,b,c,d$ involving $\alpha_{ab}$ and $(\alpha^*)_{cd}$ from contracting with the $\delta_{h_ih_j}$ terms are:
    \begin{itemize}
        \item $\sum_{a,b,c,d} \delta_{ab}\delta_{cd}\alpha_{ab}(\alpha^*)_{cd} = \sum_{a,c} \alpha_{aa}(\alpha^*)_{cc} = \Tr(\alpha)\Tr(\alpha^*) = S_1$.
        \item $\sum_{a,b,c,d} \delta_{ac}\delta_{bd}\alpha_{ab}(\alpha^*)_{cd} = \sum_{a,b} \alpha_{ab}(\alpha^*)_{ab} = \sum_{a,b} \alpha_{ab}\bar{\alpha}_{ab} = \Tr(\alpha\bar{\alpha}) = S_2$.
        \item $\sum_{a,b,c,d} \delta_{ad}\delta_{bc}\alpha_{ab}(\alpha^*)_{cd} = \sum_{a,b} \alpha_{ab}(\alpha^*)_{ba} = \Tr(\alpha(\alpha^*)^T)$. Since $\alpha$ is symmetric, $\alpha^*$ is also symmetric, so $(\alpha^*)^T=\alpha^*$. Thus, this term is $\Tr(\alpha\alpha^*) = \Tr(\alpha\bar{\alpha}) = S_2$.
    \end{itemize}
    
    \subsection{Tensor Contraction}
    Let $P_{mat}$ denote the matrix $EE^\dagger$. We substitute \eqnref{eq:weingarten_o3_4} (with $N=3$) into \eqnref{eq:Mkl_initial} and contract term by term with $\alpha_{ab} (P_{mat})_{pq} (\alpha^*)_{cd}$:
    \begin{enumerate}
        \item The term $4 \delta_{g_1g_2}\delta_{h_1h_2}\delta_{g_3g_4}\delta_{h_3h_4}$ yields $4 \sum_{p,q} \delta_{kp}\delta_{q \ell} (P_{mat})_{pq} S_1 = 4 (P_{mat})_{k \ell} S_1$.
        This contributes $(4 S_1 EE^\dagger)_{k \ell}$.
        \item The term $4 \delta_{g_1g_3}\delta_{h_1h_3}\delta_{g_2g_4}\delta_{h_2h_4}$ yields $4 \sum_{p,q} \delta_{kq}\delta_{p \ell} (P_{mat})_{pq} S_2 = 4 (P_{mat})_{\ell k} S_2$.
        This contributes $(4 S_2 (EE^\dagger)^T)_{k \ell} = (4 S_2 \bar{E}E^T)_{k \ell}$.
        \item The term $4 \delta_{g_1g_4}\delta_{h_1h_4}\delta_{g_2g_3}\delta_{h_2h_3}$ yields $4 \sum_{p,q} \delta_{k \ell}\delta_{pq} (P_{mat})_{pq} S_2 = 4 \delta_{k \ell} \Tr(P_{mat}) S_2$.
        This contributes $(4 S_2 (E^\dagger E) I)_{k \ell}$.
        \item The term $-\delta_{g_1g_2}\delta_{g_3g_4}(\delta_{h_1h_3}\delta_{h_2h_4}+\delta_{h_1h_4}\delta_{h_2h_3})$ yields $-\sum_{p,q} \delta_{kp}\delta_{q\ell} (P_{mat})_{pq} (S_2+S_2) = -2S_2 (P_{mat})_{k \ell}$.
        This contributes $(-2 S_2 EE^\dagger)_{k \ell}$.
        \item The term $-\delta_{g_1g_3}\delta_{g_2g_4}(\delta_{h_1h_2}\delta_{h_3h_4}+\delta_{h_1h_4}\delta_{h_2h_3})$ yields $-\sum_{p,q} \delta_{kq}\delta_{p \ell} (P_{mat})_{pq} (S_1+S_2) = -(P_{mat})_{\ell k} (S_1+S_2)$.
        This contributes $(- (S_1+S_2) (EE^\dagger)^T)_{k \ell} = (- (S_1+S_2) \bar{E}E^T)_{k \ell}$.
        \item The term $-\delta_{g_1g_4}\delta_{g_2g_3}(\delta_{h_1h_2}\delta_{h_3h_4}+\delta_{h_1h_3}\delta_{h_2h_4})$ yields $-\sum_{p,q} \delta_{k \ell}\delta_{pq} (P_{mat})_{pq} (S_1+S_2) = -\delta_{k \ell} \Tr(P_{mat}) (S_1+S_2)$.
        This contributes $(- (S_1+S_2) (E^\dagger E) I)_{k \ell}$.
    \end{enumerate}
    
    \subsection{Result}
    Summing these contributions and multiplying by the overall prefactor $1/30$:
    \begin{align*}
    (\widehat{M})_{k \ell} = \frac{1}{30} \Big[
        &(4S_1 - 2S_2)(EE^\dagger)_{k \ell} \\
        &+ (4S_2 - (S_1+S_2))(\bar{E}E^T)_{k \ell} \\
        &+ (4S_2 - (S_1+S_2))(E^\dagger E)I_{k \ell}
    \Big]
    \end{align*}
    Simplifying the coefficients:
    \begin{align*}
    (\widehat{M})_{k \ell} = \frac{1}{30} \Big[
        &(4S_1 - 2S_2)(EE^\dagger)_{k \ell} \\
        &+ (3S_2 - S_1)(\bar{E}E^T)_{k \ell} \\
        &+ (3S_2 - S_1)(E^\dagger E)I_{k \ell}
    \Big]
    \end{align*}
    In matrix form, the averaged matrix $\widehat{M}$ is:
    $$ \widehat{M} = \frac{1}{30} \left(4|\Tr(\alpha)|^2 - 2\Tr(\alpha\alpha^\dagger)\right)EE^\dagger + \frac{1}{30} \left(3\Tr(\alpha\alpha^\dagger) - |\Tr(\alpha)|^2\right)\left(\bar{E}E^T + (E^\dagger E)I\right) $$
    This expression gives the Haar average $\widehat{M}$ in terms of the complex symmetric matrix $\alpha$, the complex vector $E$, the identity matrix $I$, and the natural invariants $|\Tr(\alpha)|^2$, $\Tr(\alpha\alpha^\dagger)$, and $E^\dagger E = \|E\|^2$.
    
    To better understand the structure of $\widehat{M}$, we introduce coefficients analogous to those used for real vectors $E$ which distinguish components parallel and perpendicular to $E$. We define:
    \begin{align}
        \alpha_{\parallel}^2 &= \frac{|\Tr(\alpha)|^2 + 2\Tr(\alpha\alpha^\dagger)}{15} \label{eq:alpha_par_def_app} \\
        \alpha_{\perp}^2 &= \frac{\Tr(\alpha\alpha^\dagger)/3 - \alpha_{\parallel}^2}{2} = \frac{1}{2} \left( \frac{\Tr(\alpha\alpha^\dagger)}{3} - \frac{|\Tr(\alpha)|^2 + 2\Tr(\alpha\alpha^\dagger)}{15} \right) \nonumber \\
        &= \frac{1}{30} \left( 5\Tr(\alpha\alpha^\dagger) - |\Tr(\alpha)|^2 - 2\Tr(\alpha\alpha^\dagger) \right) = \frac{3\Tr(\alpha\alpha^\dagger) - |\Tr(\alpha)|^2}{30} \label{eq:alpha_perp_def_app}
    \end{align}
    Using these definitions (Eqs.~\eqref{eq:alpha_par_def_app} and \eqref{eq:alpha_perp_def_app}), we can rewrite the coefficients in $\widehat{M}$:
    \begin{itemize}
        \item The coefficient of $\bar{E}E^T + (E^\dagger E)I$ is directly $\alpha_{\perp}^2$.
        \item The coefficient of $EE^\dagger$ is $\frac{4S_1 - 2S_2}{30}$. We can express this using $\alpha_{\parallel}^2$ and $\alpha_{\perp}^2$:
        \begin{align*}
            \alpha_{\parallel}^2 - \alpha_{\perp}^2 &= \frac{S_1 + 2S_2}{15} - \frac{3S_2 - S_1}{30} = \frac{2S_1 + 4S_2 - 3S_2 + S_1}{30} = \frac{3S_1 + S_2}{30} \\
            \alpha_{\parallel}^2 - 2\alpha_{\perp}^2 &= \frac{S_1 + 2S_2}{15} - 2\left(\frac{3S_2 - S_1}{30}\right) = \frac{2S_1 + 4S_2 - 6S_2 + 2S_1}{30} = \frac{4S_1 - 2S_2}{30}
        \end{align*}
    \end{itemize}
    Thus, $\widehat{M}$ can be written as:
    $$ \widehat{M} = (\alpha_{\parallel}^2 - 2 \alpha_{\perp}^2)EE^\dagger + \alpha_{\perp}^2 (\bar{E}E^T + (E^\dagger E)I) $$
    We can rearrange this expression:
    \begin{align*}
        \widehat{M} &= (\alpha_{\parallel}^2 - \alpha_{\perp}^2)EE^\dagger - \alpha_{\perp}^2 EE^\dagger + \alpha_{\perp}^2 \bar{E}E^T + \alpha_{\perp}^2 (E^\dagger E)I \\
        &= (\alpha_{\parallel}^2 - \alpha_{\perp}^2)EE^\dagger + \alpha_{\perp}^2 \left( (E^\dagger E)I - (EE^\dagger - \bar{E}E^T) \right) \\
        &= (\alpha_{\parallel}^2 - \alpha_{\perp}^2)EE^\dagger + \alpha_{\perp}^2 \left( (E^\dagger E)I - (EE^\dagger - (EE^\dagger)^* ) \right)
    \end{align*}
    where $(EE^\dagger)^* = \overline{EE^\dagger} = \bar{E}(E^\dagger)^* = \bar{E}E^T$.

    When the excitation vector $E$ is real or real with shared phase along its components, the averaged tensor $\widehat{M}$ decouples cleanly into a “parallel” eigenvalue $\alpha_{\parallel}^{2} |E|^{2}$ along $E$ itself and a doubly-degenerate “perpendicular” eigenvalue $\alpha_{\perp}^{2} |E|^{2}$ in the plane orthogonal to $E$, recovering the familiar parallel–vs.–perpendicular interpretation of Raman‐type responses.  By contrast, for a complex $E$, the term $2i \alpha_{\perp}^{2} \mathrm{Im}(EE^{\dagger})$ introduces an anti-Hermitian off-diagonal contribution that mixes the real and imaginary parts of the field; this “interference” term breaks the simple parallel/perpendicular separation and encodes phase-dependent coupling between orthogonal polarization components while reducing to zero in the real limit.
    
